Towards $21$-cm intensity mapping at $z=2.28$ with uGMRT using the tapered gridded estimator II: Cross-polarization power spectrum

Neutral hydrogen ($\rm{HI}$) $21$-cm intensity mapping (IM) offers an efficient technique for mapping the large-scale structures in the universe. We introduce the 'Cross' Tapered Gridded Estimator (Cross TGE), which cross-correlates two cross-polarizations (RR and LL) to estimate the multi-frequency angular power spectrum (MAPS) $C_{\ell}(\Delta\nu)$. We expect this to mitigate several effects like noise bias, calibration errors etc., which affect the 'Total' TGE which combines the two polarizations. Here we apply the Cross TGE on a $24.4 \,\rm{MHz}$ bandwidth uGMRT Band $3$ data centred at $432.8 \,\rm{MHz}$ aiming $\rm{HI}$ IM at $z=2.28$. The measured $C_{\ell}(\Delta\nu)$ is modelled to yield maximum likelihood estimates of the foregrounds and the spherical power spectrum $P(k)$ in several $k$ bins. Considering the mean squared brightness temperature fluctuations, we report a $2\sigma$ upper limit $\Delta_{UL}^{2}(k) \le (58.67)^{2} \, {\rm mK}^{2}$ at $k=0.804 \, {\rm Mpc}^{-1}$ which is a factor of $5.2$ improvement on our previous estimate based on the Total TGE. Assuming that the $\rm{HI}$ traces the underlying matter distribution, we have modelled $C_{\ell}(\Delta\nu)$ to simultaneously estimate the foregrounds and $[\Omega_{\rm{HI}} b_{\rm{HI}}] $ where $\Omega_{\rm{HI}}$ and $b_{\rm{HI}}$ are the $\rm{HI}$ density and linear bias parameters respectively. We obtain a best fit value of $[\Omega_{\rm{HI}}b_{\rm{HI}}]^2 = 7.51\times 10^{-4} \pm 1.47\times 10^{-3}$ which is consistent with noise. Although the $2\sigma$ upper limit $[\Omega_{\rm{HI}}b_{\rm{HI}}]_{UL} \leq 0.061$ is $\sim 50$ times larger than the expected value, this is a considerable improvement over earlier works at this redshift.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
